Fluid-structure interaction with NURBS-based coupling

Engineering design via CAD software relies on Non-Uniform Rational B-Splines (NURBS) as a means for representing and communicating geometry. Therefore, in general, a NURBS description of a given design can be considered the exact description. The development of isogeometric methods has made the geometry available to analysis methods Hughes et al. (2005). Isogeometric analysis has been particularly successful in structural analysis; one reason being the wide-spread use of two-dimensional finite elements in this field. For fluid dynamics, where three-dimensional analysis is usually indispensable, isogeometric methods are more complicated, yet of course not impossible, to apply in a general fashion. This paper describes a method that enables the solution of fluid-structure interaction with a matching spline description of the interface. On the structural side, the spline is used in an isogeometric setting. On the fluid side, the same spline is used in the framework of a NURBS-enhanced finite element method (extension of Sevilla et al. (2011)). The coupling of the structural and the fluid solution is greatly facilitated by the common spline interface. The use of the identical spline representation for both sides permits a direct transfer of the necessary quantities, all the while still allowing an adjusted, individual refinement level for both sides.

==> graphics/AtmenderZylinderSkizze.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'AtmenderZylinderSkizze.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{508.74762398bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43467114)%
        \put(0,0){\includegraphics[width=\unitlength,page=1]{./graphics/AtmenderZylinderSkizze1.pdf}}%
    \put(0.21095899,0.00056615){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0.036~m$}}}%
    \put(0.52487225,0.04090737){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0.144~m$}}}%
    \put(-0.00250202,0.28402319){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0.072~m$}}}%
    \put(0.27427597,0.11571226){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overline{U}$}}}%
    \put(0.05734187,0.71415113){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.33411986,0.19051712){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D=0.006~ m$}}}%
    \put(0.40892472,0.33264635){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0.0002~ m$}}}%
    \put(0.4164052,0.48973655){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.97370142,0.30272441){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.54330637,0.4423156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_x= u(x),~u_y=0$}}}%
    \put(0.54336932,0.11539956){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u_x= u(x),~u_y=0$}}}%
    \put(0.73993623,0.18303663){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Re =\frac{\overset{U}D}{\nu} = 40$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{./graphics/AtmenderZylinderSkizze1.pdf}}%    
  \end{picture}%
\endgroup%


==> results/FSI1/result.txt <==
Case             NEFEM (after 20 Coupling Steps)                              
1  0.6000214E+00  0.2005329E+00  0.0000000E+00  0.2140775E-04  0.5328569E-03  0.0000000E+00  0.0000000E+00  
2  0.6000222E+00  0.2005253E+00  0.0000000E+00  2.21192700e-05 5.25121700e-04  0.0000000E+00  0.0000000E+00  
4  0.6000226E+00  0.2005210E+00  0.0000000E+00  2.25952300e-05 5.20774900e-04  0.0000000E+00  0.0000000E+00  
8  0.6000229E+00  0.2005172E+00  0.0000000E+00  2.29107100e-05 5.16944600e-04  0.0000000E+00  0.0000000E+00  
16  0.6000231E+00  0.2005159E+00  0.0000000E+00  0.2310573E-04  0.5159096E-03  0.0000000E+00  0.0000000E+00 


1  0.6000215E+00  0.2005351E+00  0.0000000E+00  0.2146585E-04  0.5350617E-03  0.0000000E+00  0.0000000E+00  
2  0.6000221E+00  0.2005252E+00  0.0000000E+00  0.2207314e-04  0.5249423e-04  0.0000000E+00  0.0000000E+00  
4  0.6000226E+00  0.2005210E+00  0.0000000E+00  2.25930500e-05 5.20725000e-04  0.0000000E+00  0.0000000E+00  
8  0.6000229E+00  0.2005172E+00  0.0000000E+00  2.29109600e-05 5.16931000e-04  0.0000000E+00  0.0000000E+00  


==> results/FSI1/resultNEFEM.txt <==
1  0.6000214E+00  0.2005329E+00  0.0000000E+00  0.2140775E-04  0.5328569E-03  0.0000000E+00  0.0000000E+00  0.2310573E-04  0.5159096E-03  
2  0.6000222E+00  0.2005253E+00  0.0000000E+00  2.21192700e-05 5.25121700e-04  0.0000000E+00  0.0000000E+00  0.2310573E-04  0.5159096E-03 
4  0.6000226E+00  0.2005210E+00  0.0000000E+00  2.25952300e-05 5.20774900e-04  0.0000000E+00  0.0000000E+00  0.2310573E-04  0.5159096E-03 
8  0.6000229E+00  0.2005172E+00  0.0000000E+00  2.29107100e-05 5.16944600e-04  0.0000000E+00  0.0000000E+00  0.2310573E-04  0.5159096E-03 


==> results/FSI1/resultSFEM.txt <==
1  0.6000215E+00  0.2005351E+00  0.0000000E+00  0.2146585E-04  0.5350617E-03  0.0000000E+00  0.0000000E+00 0.2310573E-04  0.5159096E-03 
2  0.6000221E+00  0.2005252E+00  0.0000000E+00  0.2207314e-04  0.5249423e-04  0.0000000E+00  0.0000000E+00  0.2310573E-04  0.5159096E-03
4  0.6000226E+00  0.2005210E+00  0.0000000E+00  2.25930500e-05 5.20725000e-04  0.0000000E+00  0.0000000E+00  0.2310573E-04  0.5159096E-03
8  0.6000229E+00  0.2005172E+00  0.0000000E+00  2.29109600e-05 5.16931000e-04  0.0000000E+00  0.0000000E+00  0.2310573E-04  0.5159096E-03


==> results/FSI2/ResultsFSI2.csv <==
75,0.14734,0.14754,0.14322
150,0.15238,0.1526,0.152
300,0.15206,0.15397,0.15377


==> results/FSI2/ResultsFSI2Mat.csv <==
0.14734,0.14754,0.14322
0.15238,0.1526,0.152
0.15206,0.15397,0.15377


==> results/FSI2/ResultsNEFEM.txt <==
nn   min_amp    max_amp    mean 
1000 -0.0778600 0.0804120  0.0012759999999999994
2000 -0.0782736 0.0808304  0.001278399999999999


==> results/FSI2/ResultsSFEM.txt <==
nn   min_amp    max_amp    mean 
1000 -0.0777230 0.0802830 0.0012799999999999895
2000 -0.0781417 0.0806926 0.0012754499999999974


==> results/ResultsNEFEM.txt <==
nn_cyl	nn	Area_1	Fx_1	Fy_1	Fx+Fy	C_D	C_L	CL+CD	Err_Fx	Err_Fy	Err_(Fx+Fy)
50	5411	0.3141516037013	0.0104460347305	0.0000272669342	0.0104460703174	5.2230173652450	0.0136334671056	5.2230351587057	0.0315765270556	0.2013274006135	0.0315780784978
100	14508	0.3141573221640	0.0106339551104	0.0000537542405	0.0106340909723	5.3169775551950	0.0268771202413	5.3170454861737	0.0141549396652	0.5745092074402	0.0141472821885
200	56742	0.3141586940477	0.0107269102251	0.0000401891320	0.0107269855105	5.3634551125350	0.0200945659955	5.3634927552632	0.0055373237651	0.1771751919645	0.0055353253065
400	224388	0.3141592653583	0.0107668778364	0.0000357043473	0.0107669370363	5.3834389181750	0.0178521736712	5.3834685181420	0.0018320352112	0.0458118863112	0.0018315465489
800	892392	0.3141592653583	0.0107866393394	0.0000341403151	0.0107866933673	5.3933196697150	0.0170701575540	5.3933466836477	0.0000000000000	0.0000000000000	0.0000000000000



==> results/ResultsNEFEMRigid.txt <==
nn_cyl nn  fx_shakib     fy_shakib        fx_metric            fy_metric           fx_shakib_insrf     fy_shakib_insrf
50  5411   0.0108587096  0.0000072134029  0.1085227980279E-01  0.1045904053008E-03 0.1085870969162E-01 0.7213402937064E-05 
100 14508  0.0109558550  0.0000417509551  0.1092239582714E-01  0.4496448074234E-05 0.1095565780391E-01 0.4174773609360E-04 
200 56742  0.0110661084  0.0000283955722  0.1107418642547E-01  0.3030910447698E-04 0.1106591126089E-01 0.2839571191011E-04 
400 224388 0.0111145126  0.0000234267586  0.1115004152800E-01  0.2637326786595E-04 0.1111413770891E-01 0.2346930898422E-04 
800 892392 0.0111418551  0.0000220341809  0.1117865689026E-01  0.2183140520234E-04 0.0111418551  0.0000220341809 


==> results/ResultsSFEM.txt <==
nn_cyl	nn	Area_1	Fx_1	Fy_1	Fx+Fy	C_D	C_L	CL+CD	Err_Fx	Err_Fy	Err_(Fx+Fy)
50	5411	0.3139440779055	0.0103850912217	0.0000257323389	0.0103851231016	5.1925456108300	0.0128661694401	5.1925615508019	0.0372264340296	0.2462770540130	0.0372283008349
100	14508	0.3141065416309	0.0105879706462	0.0000536390992	0.0105881065143	5.2939853231150	0.0268195496043	5.2940532571554	0.0184180342875	0.5711366177747	0.0184103548903
200	56742	0.3141544129966	0.0107065936493	0.0000402897962	0.0107066694560	5.3532968246650	0.0201448980853	5.3533347279885	0.0074208182531	0.1801237347446	0.0074187620426
400	224388	0.3141559699698	0.0107567369756	0.0000357320098	0.0107567963232	5.3783684877950	0.0178660049097	5.3783981615940	0.0027721668352	0.0466221447058	0.0027716597746
800	892392	0.3141584415097	0.0107807464788	0.0000341712661	0.0107808006343	5.3903732394100	0.0170856330437	5.3904003171382	0.0005463110821	0.0009065815366	0.0005462965172



==> results/ResultsSFEMRigid.txt <==
nn_cyl nn  fx_shakib     fy_shakib        fx_metric            fy_metric           fx_shakib_insrf         fy_shakib_insrf
50  5411   0.0107842527  0.0000065310942  0.1090297247660E-01  0.1110599044130E-03 0.1078425270409D-01 Fy  0.6531094172541E-05 
100 14508  0.0109385471  0.0000418449045  0.1094460789972E-01 -0.4068398896313E-04 
200 56742  0.0110517318  0.0000283922289  0.1108887211058E-01  0.2234100738989E-04
400 224388 0.0111113604  0.0000234519811  0.1114869487451E-01  0.2845455780707E-04 0.1111135058555E-01: Fy  0.2345178968354E-04
800 892392 0.0111399676  0.0000215632681  0.1138496306453E-01 -0.7959500445876E-05 


==> results/breathingCyl/deformnefem.dat <==

1 1.0000000e+01 3.2623106e-03 0.0000000e+00 0.0000000e+00 6.2623106e-03 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00
2 4.0000000e+01 2.0077888e-03 0.0000000e+00 0.0000000e+00 5.0077888e-03 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00
3 6.0000000e+01 1.8093260e-03 0.0000000e+00 0.0000000e+00 4.8093260e-03 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00
4 5.0000000e+01 1.6225250e-03 0.0000000e+00 0.0000000e+00 4.6225249e-03 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00
5 3.0000000e+01 1.4759062e-03 0.0000000e+00 0.0000000e+00 4.4759062e-03 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00
6 3.0000000e+01 1.3844954e-03 0.0000000e+00 0.0000000e+00 4.3844954e-03 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00
7 3.0000000e+01 1.3297964e-03 0.0000000e+00 0.0000000e+00 4.3297964e-03 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00


==> results/breathingCyl/deformnefemfie.dat <==

1 1.0000000e+01 3.2623106e-03 0.0000000e+00 0.0000000e+00 6.2623106e-03 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00
2 4.0000000e+01 2.0077888e-03 0.0000000e+00 0.0000000e+00 5.0077888e-03 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00
3 6.0000000e+01 1.8093260e-03 0.0000000e+00 0.0000000e+00 4.8093260e-03 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00
4 5.0000000e+01 1.6218173e-03 0.0000000e+00 0.0000000e+00 4.6218173e-03 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00
5 3.0000000e+01 1.4757567e-03 0.0000000e+00 0.0000000e+00 4.4757567e-03 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00
6 3.0000000e+01 1.3844700e-03 0.0000000e+00 0.0000000e+00 4.3844700e-03 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00
7 3.0000000e+01 1.3298566e-03 0.0000000e+00 0.0000000e+00 4.3298566e-03 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00


==> results/breathingCyl/deformsfem.dat <==

1 1.0000000e+02 2.0067765e-03 0.0000000e+00 0.0000000e+00 5.0067765e-03 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00
2 4.0000000e+01 2.2619636e-03 0.0000000e+00 0.0000000e+00 5.2619636e-03 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00
3 6.0000000e+01 2.0939749e-03 0.0000000e+00 0.0000000e+00 5.0939749e-03 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00
4 5.0000000e+01 1.8309111e-03 0.0000000e+00 0.0000000e+00 4.8309111e-03 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00
5 3.0000000e+01 1.6038150e-03 0.0000000e+00 0.0000000e+00 4.6038150e-03 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00
6 3.0000000e+01 1.4487308e-03 0.0000000e+00 0.0000000e+00 4.4487308e-03 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00
7 3.0000000e+01 1.3546539e-03 0.0000000e+00 0.0000000e+00 4.3546539e-03 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00 0.0000000e+00


==> results/breathingCyl/normnefem.dat <==

1 0.00012224218733 -3.258814911e-05 0.00012651142172
2 9.199425121e-05 -3.62495276e-06 9.20656425503e-05
3 8.989568721e-05 -2.4505584e-06 8.99290821449e-05
4 8.7592301342e-05 -1.539368245e-06 8.76058269123e-05
5 8.587872799e-05 -8.806540292e-07 8.58832432591e-05
6 8.48516039e-05 -2.09969049e-07 8.48518636885e-05
7 8.4221986e-05 -4.16550361e-08 8.4221996301e-05


==> results/breathingCyl/normnefem_lt.dat <==



==> results/breathingCyl/normnefemfie.dat <==

1 0.00012224218733 -3.258814911e-05 0.00012651142172
2 9.199425121e-05 -3.62495276e-06 9.20656425503e-05
3 8.989568721e-05 -2.4505584e-06 8.99290821449e-05
4 8.7589152597e-05 -1.53888016e-06 8.76026700781e-05
5 8.587811332e-05 -8.805797538e-07 8.58826278598e-05
6 8.48516308e-05 -2.09667689e-07 8.48518898432e-05
7 8.42230375e-05 -4.07951472e-08 8.422304738e-05


==> results/breathingCyl/normsfem.dat <==

1 9.1333248e-05 -3.789026704e-06 9.14118094865e-05
2 9.549635501e-05 -4.165388367e-06 9.55871554156e-05
3 9.36395004e-05 -2.27445445e-06 9.3667118981e-05
4 9.024850081e-05 -8.37726282e-07 9.02523887982e-05
5 8.750458862e-05 -2.00224188e-07 8.75048176918e-05
6 8.56491505e-05 -4.030991736e-07 8.56500990678e-05
7 8.45138765e-05 -2.9337772014e-07 8.45143857077e-05

